NICMOS Kernel-Phase Interferometry I: Catalogue of Brown Dwarfs Observed in F110W and F170M

Filling out the dearth of detections between direct imaging and radial velocity surveys will test theories of planet formation and (sub)stellar binarity across the full range of semi-major axes, connecting formation of close to wide separation gas giants and substellar companions. Direct detection of close-in companions is notoriously difficult: coronagraphs and point spread function (PSF) subtraction techniques fail near the $\lambda/D$ diffraction limit. We present a new faint companion detection pipeline called Argus which analyzes kernel phases, an interferometric observable analogous to closure phases from non-redundant aperture masking but utilizing the full unobscured telescope aperture. We demonstrate the pipeline, and the power of interferometry, by performing a companion search on the entire \emph{HST/NICMOS} F110W and F170M image archive of 114 nearby brown dwarfs (observed in 7 different programs). Our pipeline is able to detect companions down to flux ratios of $\sim10^2$ at half the classical diffraction limit. We discover no new companions but recover and refine astrometry of 19 previous imaging companions (two with multiple epochs) and confirm two previous kernel-phase detections. We discuss the limitations of this technique with respect to non-detections of previously confirmed or proposed companions. We present contrast curves to enable population studies to leverage non-detections and to demonstrate the strength of this technique at separations inaccessible to classical imaging techniques. The binary fraction of our sample ($\epsilon_b=14.4^{+4.7}_{-3.0}$%) is consistent with previous binary surveys, even with sensitivity to much tighter separation companions.

==> README.txt <==
================================================================================
Title: NICMOS Kernel-Phase Interferometry I: Catalogue of 
       Brown Dwarfs Observed in F110W and F170M 
Authors: Factor S.M., Kraus A.L. 
================================================================================

Description of contents: Two .fits files containing the stacked 5{sigma} 
 detection limits as a function of separation for all sources in the survey.
 The files, totSensCF110W.fits and totSensCF170M.fits, reproduce background 
 color of the left and right panels of Figure 15, respectively. The files are
 located in the figures directory.

System requirements: Any FITS capable reader.

Additional comments: The files do not include the individual data points (binary
 detections and non-detections) shown in Figure 15. The X-axis is the log 
 separation in arcseconds and the Y-axis is the log contrast ratio. The units of
 sensitivity are number of sources. The axes values are included in the header
 keywords but can be reproduced in python using the following commands:

 ```python
 import numpy as np
 logSep = np.linspace(-2,np.log10(0.5),100,endpoint=False)
 logC = np.linspace(0,4,100)

 #Or the non-log values (but still log spaced):

 sep = np.logspace(-2,np.log10(0.5),100,endpoint=False)
 C = np.logspace(0,4,100)
 ```

 Figure 15 caption for context: Stacked 5{sigma} detection limits as a function
 of separation for all sources in the survey. Filled circles indicate the
 positions of detected companions, the diamond is our one marginal detection,
 and X's indicate literature values for non-detections. Points are color coded
 by type of detection and are outlined in the legend. Black symbols indicate
 companions previously found by PSF fitting. Blue and orange symbols indicate
 the "significant" and "marginal" detections from Pope et al. 2013,
 respectively. Green X's indicate the literature contrast values of the two
 sources (one in each filter) which we only detected in one filter. Red points
 indicate the positions of "spurious" detections (see Section 4.3) with dotted
 lines to gray X's indicating the literature values. Purple symbols indicate the
 position of 2MASS 0518-2828 (see Section 4.4). Two sources were extremely wide
 and were not recovered due to strong aliasing and are shown by gray arrows, at
 a separation given by the labeled text. The survey detection limits in both
 filters, in units of number of sources, are available as the Data behind the
 Figure. 

================================================================================

